Automatic API Usage Scenario Documentation from Technical Q&A Sites

The online technical Q&A site Stack Overflow (SO) is popular among developers to support their coding and diverse development needs. To address shortcomings in API official documentation resources, several research has thus focused on augmenting official API documentation with insights (e.g., code examples) from SO. The techniques propose to add code examples/insights about APIs into its official documentation. Reviews are opinionated sentences with positive/negative sentiments. However, we are aware of no previous research that attempts to automatically produce API documentation from SO by considering both API code examples and reviews. In this paper, we present two novel algorithms that can be used to automatically produce API documentation from SO by combining code examples and reviews towards those examples. The first algorithm is called statistical documentation, which shows the distribution of positivity and negativity around the code examples of an API using different metrics (e.g., star ratings). The second algorithm is called concept-based documentation, which clusters similar and conceptually relevant usage scenarios. An API usage scenario contains a code example, a textual description of the underlying task addressed by the code example, and the reviews (i.e., opinions with positive and negative sentiments) from other developers towards the code example. We deployed the algorithms in Opiner, a web-based platform to aggregate information about APIs from online forums. We evaluated the algorithms by mining all Java JSON-based posts in SO and by conducting three user studies based on produced documentation from the posts.

==> abstractTosem.txt <==
We present two novel algorithms to automatically produce API documentation from Stack
Overflow by combining code examples and reviews towards those examples. The first algorithm is called statistical documentation,
which shows the distribution of positivity and negativity around the code examples of an API using different metrics (e.g., star ratings).
The second algorithm is called concept-based documentation, which clusters similar and conceptually relevant usage scenarios. An API
usage scenario consists a code example, a textual task description, and the reviews from other developers towards the code example. We deployed the algorithms in
a tool Opiner. We evaluated the algorithms by conducting three user studies. The
first study is a survey, where we asked the participants to compare our proposed algorithms against a Javadoc-syle documentation
format. The participants preferred our proposed two algorithms over type-based documentation. In our second
user study, we asked the participants to complete four coding tasks using Opiner and the API official and informal documentation
resources. The participants were more effective and accurate while using Opiner. In a subsequent survey, more than 80% of participants
asked the Opiner documentation platform to be integrated into the formal API documentation to complement and improve the API
official documentation.
